Analysis of Invariance and Robustness via Invertibility of ReLU-Networks

Studying the invertibility of deep neural networks (DNNs) provides a principled approach to better understand the behavior of these powerful models. Despite being a promising diagnostic tool, a consistent theory on their invertibility is still lacking. We derive a theoretically motivated approach to explore the preimages of ReLU-layers and mechanisms affecting the stability of the inverse. Using the developed theory, we numerically show how this approach uncovers characteristic properties of the network.

==> proposedChangesNIPS.txt <==
Proposed changes for NIPS paper (or ICML final submission):
- see also response letter...

General topics/ thoughs:
- Invariance and robustness as main motivation?
- Why study invertibility?
- Improve discussion on practical implications and transfer more technical stuff to appendix (shouldn´t read like a collection of technical results)
- reduce focus on inverse problems (as experiments focused towards classification problems)
- motivate why we study ReLU

Possible changes for each section:

1.) Introduction:
- Less focus on input reconstruction and learned forward operators?
- Introduce formula for invariance and robustness in intro?
	- difference to Mallat: invariance not so some transformation from a group, rather to some perturbations (with unknown structure like a group)
- Introduce key term of "complimentary example"? 
- Goal: theoretical study of invariance/robustness via inverse 
	- theoretical study of potential directions which need to be also explored experimentally, like
	- how to generate complimentary examples?
	- Effect of other activation functions on stability of inverse
	- Effect of changing linearization (moving to neighboring regions for ReLU)
- Motivate our theoretical approach: focus on study of effect of nonlinearity 
	- ReLU generates pre-images due to its non-injectivitiy
	- ReLU has two modes: identity and full contraction, which changes the linearization drastically and we study this effect on stability of inverse

1.1) Related work:
- Discuss implication of i-RevNet: invariance not required (bijective i-revNet possible), but contraction necessary (inverse instable)
- Invariance and robustness theory now related work? e.g. Mallat "Understanding Deep Networks" or "Invariance theory", Poggio et al.?

1.2) Inverse Problems and Notation:
- Introduce concept of robustness and invariance in intro?
- Remove this entire chapter and only mention possible applications to inverse problems (learning forward operator) in intro?
- Introduce some Notations (like A|_I or <= )when it is needed?  might save some space...

2.1) Uniqueness: (better title?: Pre-images of ReLU layer )
- Change beginning: do we need notation of retrieval? isn´t definition of pre-image and its volume (finite, infinite, singleton) sufficient?
- Do we need Theorem 4 at this point? 
	- Isn´t it more related to how to use property of omnidirectionality? (answering the question from reviewer: "rewriting a complicated property")
	- Or is it important to better grasp concept of omnidirectionality?
	- Idea: put Theorem 4 at the end of section and elaborate on its relation to linear programming? (via referencing the algorithm in the appendix)
	- or would this be better in the numerics part?
- Discussion before Theorem 7 into appendix?
- How to better highlight corrolary 8 
	- it makes the statement about compactness of pre-images
	- combine Theorem 7 and corrolary 8?
- Discussion effect of activation functions in more detail:
	- ReLU only function which allows directly for invariance
	- Two modes of ReLU (full contraction, no contraction)
	- leakyReLU artifact of optimization, transfers problem to instability
	- double-sided saturating functions injective but issues of instability
- How to make this section less technical on the first read? (more technical details in appendix and better develop intuition in main part?)

2.2) Stability (change to stability of inverse?)
- piecewise linear instead of term locally linear!
- focus on small singular values (inverse stability), opposite to adversarial examples
- Discuss faithfulness of simplification of only studying linearization? (might be higher due for perturbations with less sensitivity)
	- Do we require part on piecewise linearity? SVD analysis could be done for any activation function...
	- or shorten discussion on piecewise linearity and only mention that it is true for ReLU, leakyReLU
- Discuss problems of estimating local stability (compare to Extreme Value Theory paper from ICLR 2018 for large singular values)
- How to make it shorter? 
- How to make beginning of section less technical?

3.1) Analysis of Pre-images
- Add experiments of reconstruction different elements from pre-image
- Discuss practical implications of compact pre-images
	- very unlikely 
	- no difference between examples from compact pre-images and correponding infinite ones
- Discuss difficulties with several layers 
	- existence issue, especially if dimension increases
	- in general: discuss its shortcomings? 
	- possible outlook: two step optimization 1.) Select element from pre-image via linear programming 2.) gradient descent on least squares reconstruction objective from previous layer

3.2) Stability Experiments:
- Discuss difficultness of alternatives to SVD: 
	- Extreme value theory does not apply for small singular values
	- curvature between neighboring linear regions?
- Only median is reported, show also spread over different linearizations?
- experiment of leakyReLU for comparison?
- shorten part backprop gives linearization? 
- how to call "tradeoff between stability and information loss"? rather invariance vs. robustness?
- how to make this part shorter?

4.) Conclusion and Outlook:
- Add: further exploration of "complimentary examples" necessary? 
- what else?






